Beyond the Manifold Hypothesis: Hybrid Spectral Parameterizations for Flow Matching

Flow matching and diffusion can be trained to predict different quantities, most commonly the data $x_1$, the source noise $x_0$, or the velocity~$v$. Although theoretically equivalent, these can lead to substantially different performances. We identify two main drivers for these differences: the source--data signal-to-noise ratio, and the information bottleneck induced by the neural architecture. We show that, beyond intrinsic data dimension, the factor affecting the optimal parametrization the most is a certain signal-to-noise ratio in each data covariance direction. From this analysis, we introduce new \emph{spectral hybrid} parameterizations that adapt across time and data covariance directions; we show that these are optimal for Gaussian data. We also show that architecture-induced compression changes which parameterization is easier to learn, with $v$-prediction being more sensitive to discarded directions than $x_1$-prediction. Experiments across architectures and source scales show that our spectral parameterizations are robust across regimes, can substantially accelerate optimization, while incurring essentially no additional training cost compared with standard parameterizations.

==> figures/afhq_samples/manifest.tsv <==
epoch	prediction	image_index	run_id	source_image	copied_image
100	continuous_hybrid_pred	5	9e130c7e5de540129e32c7bcb9988928	ema_epoch_sample/20260925_200249_seed4_n8/results_sampling/afhq_cat/basic_sampler/w_vel/continuous_hybrid_pred/9e130c7e5de540129e32c7bcb9988928/denoiser_ema_epoch100/dopri5_100/final/w_vel_continuous_hybrid_pred_image_5.png	afhq_samples/epoch100/continuous_hybrid_pred_image5.png
100	x1_pred	5	7b15cf34dfe44afca878a829d6bc3d0b	ema_epoch_sample/20260925_200249_seed4_n8/results_sampling/afhq_cat/basic_sampler/w_vel/x1_pred/7b15cf34dfe44afca878a829d6bc3d0b/denoiser_ema_epoch100/dopri5_100/final/w_vel_x1_pred_image_5.png	afhq_samples/epoch100/x1_pred_image5.png
100	v_pred	5	d9d389bec43f4d899b9e03cfcad1e6ee	ema_epoch_sample/20260925_200249_seed4_n8/results_sampling/afhq_cat/basic_sampler/w_vel/v_pred/d9d389bec43f4d899b9e03cfcad1e6ee/denoiser_ema_epoch100/dopri5_100/final/w_vel_v_pred_image_5.png	afhq_samples/epoch100/v_pred_image5.png
200	continuous_hybrid_pred	5	9e130c7e5de540129e32c7bcb9988928	ema_epoch_sample/20260925_200249_seed4_n8/results_sampling/afhq_cat/basic_sampler/w_vel/continuous_hybrid_pred/9e130c7e5de540129e32c7bcb9988928/denoiser_ema_epoch200/dopri5_100/final/w_vel_continuous_hybrid_pred_image_5.png	afhq_samples/epoch200/continuous_hybrid_pred_image5.png
200	x1_pred	5	7b15cf34dfe44afca878a829d6bc3d0b	ema_epoch_sample/20260925_200249_seed4_n8/results_sampling/afhq_cat/basic_sampler/w_vel/x1_pred/7b15cf34dfe44afca878a829d6bc3d0b/denoiser_ema_epoch200/dopri5_100/final/w_vel_x1_pred_image_5.png	afhq_samples/epoch200/x1_pred_image5.png
200	v_pred	5	d9d389bec43f4d899b9e03cfcad1e6ee	ema_epoch_sample/20260925_200249_seed4_n8/results_sampling/afhq_cat/basic_sampler/w_vel/v_pred/d9d389bec43f4d899b9e03cfcad1e6ee/denoiser_ema_epoch200/dopri5_100/final/w_vel_v_pred_image_5.png	afhq_samples/epoch200/v_pred_image5.png
400	continuous_hybrid_pred	5	9e130c7e5de540129e32c7bcb9988928	ema_epoch_sample/20260925_200249_seed4_n8/results_sampling/afhq_cat/basic_sampler/w_vel/continuous_hybrid_pred/9e130c7e5de540129e32c7bcb9988928/denoiser_ema_epoch400/dopri5_100/final/w_vel_continuous_hybrid_pred_image_5.png	afhq_samples/epoch400/continuous_hybrid_pred_image5.png
400	x1_pred	5	7b15cf34dfe44afca878a829d6bc3d0b	ema_epoch_sample/20260925_200249_seed4_n8/results_sampling/afhq_cat/basic_sampler/w_vel/x1_pred/7b15cf34dfe44afca878a829d6bc3d0b/denoiser_ema_epoch400/dopri5_100/final/w_vel_x1_pred_image_5.png	afhq_samples/epoch400/x1_pred_image5.png
400	v_pred	5	d9d389bec43f4d899b9e03cfcad1e6ee	ema_epoch_sample/20260925_200249_seed4_n8/results_sampling/afhq_cat/basic_sampler/w_vel/v_pred/d9d389bec43f4d899b9e03cfcad1e6ee/denoiser_ema_epoch400/dopri5_100/final/w_vel_v_pred_image_5.png	afhq_samples/epoch400/v_pred_image5.png
600	continuous_hybrid_pred	5	9e130c7e5de540129e32c7bcb9988928	ema_epoch_sample/20260925_200249_seed4_n8/results_sampling/afhq_cat/basic_sampler/w_vel/continuous_hybrid_pred/9e130c7e5de540129e32c7bcb9988928/denoiser_ema_epoch600/dopri5_100/final/w_vel_continuous_hybrid_pred_image_5.png	afhq_samples/epoch600/continuous_hybrid_pred_image5.png
600	x1_pred	5	7b15cf34dfe44afca878a829d6bc3d0b	ema_epoch_sample/20260925_200249_seed4_n8/results_sampling/afhq_cat/basic_sampler/w_vel/x1_pred/7b15cf34dfe44afca878a829d6bc3d0b/denoiser_ema_epoch600/dopri5_100/final/w_vel_x1_pred_image_5.png	afhq_samples/epoch600/x1_pred_image5.png
600	v_pred	5	d9d389bec43f4d899b9e03cfcad1e6ee	ema_epoch_sample/20260925_200249_seed4_n8/results_sampling/afhq_cat/basic_sampler/w_vel/v_pred/d9d389bec43f4d899b9e03cfcad1e6ee/denoiser_ema_epoch600/dopri5_100/final/w_vel_v_pred_image_5.png	afhq_samples/epoch600/v_pred_image5.png
800	continuous_hybrid_pred	5	9e130c7e5de540129e32c7bcb9988928	ema_epoch_sample/20260925_200249_seed4_n8/results_sampling/afhq_cat/basic_sampler/w_vel/continuous_hybrid_pred/9e130c7e5de540129e32c7bcb9988928/denoiser_ema_epoch800/dopri5_100/final/w_vel_continuous_hybrid_pred_image_5.png	afhq_samples/epoch800/continuous_hybrid_pred_image5.png
800	x1_pred	5	7b15cf34dfe44afca878a829d6bc3d0b	ema_epoch_sample/20260925_200249_seed4_n8/results_sampling/afhq_cat/basic_sampler/w_vel/x1_pred/7b15cf34dfe44afca878a829d6bc3d0b/denoiser_ema_epoch800/dopri5_100/final/w_vel_x1_pred_image_5.png	afhq_samples/epoch800/x1_pred_image5.png
800	v_pred	5	d9d389bec43f4d899b9e03cfcad1e6ee	ema_epoch_sample/20260925_200249_seed4_n8/results_sampling/afhq_cat/basic_sampler/w_vel/v_pred/d9d389bec43f4d899b9e03cfcad1e6ee/denoiser_ema_epoch800/dopri5_100/final/w_vel_v_pred_image_5.png	afhq_samples/epoch800/v_pred_image5.png

